FlooNoC: A 645 Gbps/link 0.15 pJ/B/hop Open-Source NoC with Wide Physical Links and End-to-End AXI4 Parallel Multi-Stream Support

The new generation of domain-specific AI accelerators is characterized by rapidly increasing demands for bulk data transfers, as opposed to small, latency-critical cache line transfers typical of traditional cache-coherent systems. In this paper, we address this critical need by introducing the FlooNoC Network-on-Chip (NoC), featuring very wide, fully Advanced eXtensible Interface (AXI4) compliant links designed to meet the massive bandwidth needs at high energy efficiency. At the transport level, non-blocking transactions are supported for latency tolerance. Additionally, a novel end-to-end ordering approach for AXI4, enabled by a multi-stream capable Direct Memory Access (DMA) engine simplifies network interfaces and eliminates inter-stream dependencies. Furthermore, dedicated physical links are instantiated for short, latency-critical messages. A complete end-to-end reference implementation in 12nm FinFET technology demonstrates the physical feasibility and power performance area (PPA) benefits of our approach. Utilizing wide links on high levels of metal, we achieve a bandwidth of 645 Gbps per link and a total aggregate bandwidth of 103 Tbps for an 8x4 mesh of processors cluster tiles, with a total of 288 RISC-V cores. The NoC imposes a minimal area overhead of only 3.5% per compute tile and achieves a leading-edge energy efficiency of 0.15 pJ/B/hop at 0.8 V. Compared to state-of-the-art NoCs, our system offers three times the energy efficiency and more than double the link bandwidth. Furthermore, compared to a traditional AXI4-based multi-layer interconnect, our NoC achieves a 30% reduction in area, corresponding to a 47% increase in GFLOPSDP within the same floorplan.

==> measurements/flooccamy_test_cfg.json <==
{
  "system": "flooccamy",
  "experiments": [
    // {
    //   "benchmark": "bench_bw_to_hbm_single_channel",
    //   "direction": ["read", "write"],
    //   "num_trans": [1],
    //   "num_iters": 11,
    //   "trans_size": [1024, 2048, 4096, 8192, 16384, 32768, 65536]
    // },
    // {
    //   "benchmark": "bench_bw_to_hbm_all_channel",
    //   "direction": ["read", "write"],
    //   "num_trans": [32],
    //   "num_iters": 11,
    //   "trans_size": [1024]
    // }
    {
      "benchmark": "bench_latency_to_tile_zero_load",
      "direction": ["read"],
      "num_trans": [32], // not used
      "num_iters": 100,
      "trans_size": [1024], // not used
    },
    {
      "benchmark": "bench_latency_to_tile_full_load",
      "direction": ["read"],
      "num_trans": [32], // not used
      "num_iters": 100,
      "trans_size": [1024], // not used
    },
    // {
    //   "benchmark": "bench_bw_from_hbm_zero_load",
    //   "direction": ["read"],
    //   "num_trans": [32],
    //   "num_iters": 11,
    //   "trans_size": [1024],
    // },
    // {
    //   "benchmark": "bench_bw_from_hbm_full_load",
    //   "direction": ["read"],
    //   "num_trans": [128],
    //   "num_iters": 2,
    //   "trans_size": [1024],
    // }
  ]
}


==> measurements/mesh_test_cfg.json <==
{
  "system": "mesh",
  "experiments": [
    // {
    //   "benchmark": "uniform",
    //   "direction": ["read"],
    //   "num_trans": [0.001, 0.01, 0.05, 0.1, 0.15, 0.2, 0.25, 0.3, 0.4, 0.5],
    //   "num_iters": 0,
    //   "trans_size": [1],
    //   "num_wide": 0,
    //   "num_narrow": 32,
    // },
    // {
    //   "benchmark": "shuffle",
    //   "direction": ["read"],
    //   "num_trans": [0.001, 0.01, 0.05, 0.1, 0.15, 0.2, 0.25, 0.3, 0.4, 0.5],
    //   "num_iters": 0,
    //   "trans_size": [1],
    //   "num_wide": 0,
    //   "num_narrow": 32,
    // },
    // {
    //   "benchmark": "bit_complement",
    //   "direction": ["read"],
    //   "num_trans": [0.001, 0.01, 0.05, 0.1, 0.15, 0.2, 0.25, 0.3, 0.4, 0.5],
    //   "num_iters": 0,
    //   "trans_size": [1],
    //   "num_wide": 0,
    //   "num_narrow": 32,
    // },
    // {
    //   "benchmark": "neighbor",
    //   "direction": ["read"],
    //   "num_trans": [0.001, 0.01, 0.05, 0.1, 0.15, 0.2, 0.25, 0.3, 0.4, 0.5],
    //   "num_iters": 0,
    //   "trans_size": [1],
    //   "num_wide": 0,
    //   "num_narrow": 32,
    // },
    {
      "benchmark": "uniform",
      "direction": ["read"],
      "num_trans": [1.0],
      "num_iters": 0,
      "trans_size": [16, 32, 64, 128, 256, 512],
      "num_wide": 1,
      "num_narrow": 0,
    },
    {
      "benchmark": "shuffle",
      "direction": ["read"],
      "num_trans": [1.0],
      "num_iters": 0,
      "trans_size": [16, 32, 64, 128, 256, 512],
      "num_wide": 1,
      "num_narrow": 0,
    },
    {
      "benchmark": "bit_complement",
      "direction": ["read"],
      "num_trans": [1.0],
      "num_iters": 0,
      "trans_size": [16, 32, 64, 128, 256, 512],
      "num_wide": 1,
      "num_narrow": 0,
    },
    {
      "benchmark": "neighbor",
      "direction": ["read"],
      "num_trans": [1.0],
      "num_iters": 0,
      "trans_size": [16, 32, 64, 128, 256, 512],
      "num_wide": 1,
      "num_narrow": 0,
    }
  ]
}


==> measurements/occamy_test_cfg.json <==
{
  "system": "occamy",
  "experiments": [
    // {
    //   "benchmark": "bench_bw_to_hbm_single_channel",
    //   "direction": ["read", "write"],
    //   "num_trans": [1],
    //   "num_iters": 11,
    //   "trans_size": [1024, 2048, 4096, 8192, 16384, 32768, 65536]
    // },
    // {
    //   "benchmark": "bench_bw_to_hbm_all_channel",
    //   "direction": ["read", "write"],
    //   "num_trans": [32],
    //   "num_iters": 11,
    //   "trans_size": [1024]
    // },
    {
      "benchmark": "bench_latency_to_tile_zero_load",
      "direction": ["read"],
      "num_trans": [32], // not used
      "num_iters": 100,
      "trans_size": [1024], // not used
    },
    {
      "benchmark": "bench_latency_to_tile_full_load",
      "direction": ["read"],
      "num_trans": [32], // not used
      "num_iters": 100,
      "trans_size": [1024], // not used
    }
  ]
}

